Task-Oriented Wireless Transmission of 3D Point Clouds: Geometric Versus Semantic Robustness

Wireless transmission of high-dimensional 3D point clouds (PCs) is increasingly required in industrial collaborative robotics systems. Conventional compression methods prioritize geometric fidelity, although many practical applications ultimately depend on reliable task-level inference rather than exact coordinate reconstruction. In this paper, we propose an end-to-end semantic communication framework for wireless 3D PC transmission and conduct a systematic study of the relationship between geometric reconstruction fidelity and semantic robustness under channel impairments. The proposed architecture jointly supports geometric recovery and object classification from a shared transmitted representation, enabling direct comparison between coordinate-level and task-level sensitivity to noise. Experimental evaluation on a real industrial dataset reveals a pronounced asymmetry: semantic inference remains stable across a broad signal-to-noise ratio (SNR) range even when geometric reconstruction quality degrades significantly. These results demonstrate that reliable task execution does not require high-fidelity geometric recovery and provide design insights for task-oriented wireless perception systems in bandwidth- and power-constrained industrial environments.

==> figs./class.txt <==
x       rand_nbr     rand_br     clamp      clamp_br
   -4.0000    57.50    76.40    86.50    87
   -2.0000    60.00    80.00    88.50    89.5
         0    62.50    81.73    90.00    90.5
    2.0000    64.50    82.80    92.50    93.2
    4.0000    71.00    84.00    96.00    96.5
    6.0000    71.50    85.30    98.00    98.3
    8.0000    74.50    88.00    100.00    100

==> figs./reconstruction.txt <==
x       vox_64      vox_256     rand_64     rand_256        rand_256_br     no_channel
-4	0.00235000000000000	0.00200000000000000	0.00220000000000000	0.00210000000000000	0.00589000000000000      0.00042
-2	0.000800000000000000	0.000768000000000000	0.000880000000000000	0.000810000000000000	0.00518100000000000 0.00042
0	0.000720000000000000	0.000580000000000000	0.000690000000000000	0.000630000000000000	0.00392600000000000  0.00042
2	0.000620000000000000	0.000490000000000000	0.000640000000000000	0.000600000000000000	0.00323000000000000   0.00042
4	0.000600000000000000	0.000462000000000000	0.000630000000000000	0.000570000000000000	0.00313500000000000   0.00042
6	0.000560000000000000	0.000450000000000000	0.000620000000000000	0.000550000000000000	0.00297700000000000   0.00042
8	0.000500000000000000	0.000440000000000000	0.000600000000000000	0.000510000000000000	0.00279500000000000   0.00042
